AeroBelief: Budgeted First-Action Verification for Evidence-Guided Aerial Sensing

Aerial sensing must combine uncertain overhead context with current observations while budgeting prediction, movement and image processing. AeroBelief uses the next executable action as the unit of verification against reference scores. It groups candidate views by first action, scans them with an inexpensive proposer, and selectively queries a structured world model (WM). Calibrated group bounds support strict commitment; a six-query controller connects selective prediction with belief updates, acceptance checks and scheduled sensing. Across four layout families, 40 worlds and 960 closed-loop executions, the AeroBelief controller completes 75.42% of tasks, compared with 73.33% for exhaustive WM scoring and 65.83% for line-of-sight geometry, using 91.81% fewer reference-candidate evaluations than exhaustive scoring. In fixed-reference replay with a six-query cap, proposer-scaled anchored bounds raised first-action certificate availability from 36.25% to 54.69% and reduced mean queries per state by 13.54% relative to unit-scale anchored bounds. A complete ground-hosted pipeline processes 2,685 self-collected 20-megapixel unmanned aerial vehicle (UAV) images from seven DJI Mavic 3M routes. Context-guided admission and feedback retain all eight independently supported target confirmations with 76.05% fewer processed images and 70.02% less accumulated active processing service than uncapped all-frame processing; feedback saves another 5.17% of images relative to static context. The studies connect budgeted action selection with evidence-driven processing of recorded flight imagery.

==> README_Preprint.txt <==
AeroBelief v74 - compact-author preprint
Main file: paper.tex. Compiler: XeLaTeX.
Build: latexmk -xelatex -interaction=nonstopmode -halt-on-error paper.tex
The included paper.bbl provides the compiled bibliography.

Author layout follows the supplied EventPro preprint reference:
centered inline author names; numbered affiliations; grouped email addresses.
Affiliation 1: Harbin Institute of Technology (Tianren Li, Dongbo Li, Jie Liu).
Affiliation 2: The Chinese University of Hong Kong (Hongkai Chen, Guoliang Xing).
Dagger: Dongbo Li, corresponding author, ldb@hit.edu.cn.
No equal-contribution or IEEE-membership titles are asserted.

Research text, references, figures and appendices are unchanged from the prior preprint.
Verified local PDF: 47 pages, no unresolved references or overflowing text boxes.


==> fonts/FONT_LICENSE.txt <==
Bundled font families for the unmodified acmart 2.20 XeLaTeX path

Linux Libertine O and Linux Biolinum O, version 5.3.0: Philipp H. Poll; GNU General Public License with font exception and SIL Open Font License. Fonts are unchanged.
Libertinus Math, version 7.051: Copyright 2012-2024 The Libertinus Project Authors; SIL Open Font License 1.1. Font is unchanged.
Inconsolata zi4: Raph Levien, Cyreal and Michael Sharpe; SIL Open Font License. Fonts are unchanged.
Latin Modern Math: GUST font project; GUST Font License. Font is unchanged from the installed TeX distribution.

OFL license text is included as OFL.txt. Individual font metadata retains the copyright and license information. The bundled LaTeX support files retain their original headers. Their sources, commit identity, sizes and Git blob hashes are recorded in FONT_DEPENDENCY_ORIGINS.json.
The newtxmath support file is included for the class dependency check; the XeLaTeX branch uses unicode-math and Libertinus Math. This source package supports XeLaTeX compilation.


==> fonts/GUST-FONT-LICENSE.txt <==
% This is a preliminary version (2006-09-30), barring acceptance from
% the LaTeX Project Team and other feedback, of the GUST Font License.
% (GUST is the Polish TeX Users Group, http://www.gust.org.pl)
%
% For the most recent version of this license see
% http://www.gust.org.pl/fonts/licenses/GUST-FONT-LICENSE.txt
% or
% http://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
%
% This work may be distributed and/or modified under the conditions
% of the LaTeX Project Public License, either version 1.3c of this
% license or (at your option) any later version.
% 
% Please also observe the following clause:
% 1) it is requested, but not legally required, that derived works be
%    distributed only after changing the names of the fonts comprising this
%    work and given in an accompanying "manifest", and that the
%    files comprising the Work, as listed in the manifest, also be given
%    new names. Any exceptions to this request are also given in the
%    manifest.
%    
%    We recommend the manifest be given in a separate file named
%    MANIFEST-<fontid>.txt, where <fontid> is some unique identification
%    of the font family. If a separate "readme" file accompanies the Work, 
%    we recommend a name of the form README-<fontid>.txt.
%
% The latest version of the LaTeX Project Public License is in
% http://www.latex-project.org/lppl.txt and version 1.3c or later
% is part of all distributions of LaTeX version 2006/05/20 or later.



==> fonts/OFL.txt <==
Copyright © 2012-2017 The Libertinus Project Authors, with Reserved Font Name
"Linux Libertine", "Biolinum", "STIX Fonts".

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded,
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.

